Accurate numerical simulation of moisture front in porous material

When comparing measurements to numerical simulations of moisture transfer through porous materials a rush of the experimental moisture front is commonly observed in several works shown in the literature, with transient models that consider only the diffusion process. Thus, to overcome the discrepancies between the experimental and the numerical models, this paper proposes to include the moisture advection transfer in the governing equation. To solve the advection-diffusion differential equation, it is first proposed two efficient numerical schemes and their efficiencies are investigated for both linear and nonlinear cases. The first scheme, Scharfetter-Gummel (SG), presents a Courant-Friedrichs-Lewy (CFL) condition but is more accurate and faster than the second scheme, the well-known Crank-Nicolson approach. Furthermore, the SG scheme has the advantages of being well-balanced and asymptotically preserved. Then, to conclude, results of the convective moisture transfer problem obtained with the SG numerical scheme are compared to experimental data from the literature. The inclusion of an advective term in the model may clearly lead to better results than purely diffusive models.

==> figs/intro/dessin_2.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figs/intro/dessin_2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength]{figs/intro/dessin_2.eps}}%
    \put(0.11574508,1.2898476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46390026\unitlength}\raggedright $\omega$ (\textsf{kg/m}$^3$)\end{minipage}}}%
    \put(0.40466789,1.0696028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09887377\unitlength}\raggedright $t$ (\textsf{h})\end{minipage}}}%
    \put(0.5006132,1.2898476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10821968\unitlength}\raggedright $\phi$ (-)\end{minipage}}}%
    \put(0.51351002,1.2205838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10821968\unitlength}\raggedright $\phi_{\,1}$\end{minipage}}}%
    \put(0.3192143,1.06955359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10821968\unitlength}\raggedright $h_{\,1}$\end{minipage}}}%
    \put(0.51351002,1.10658063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10821968\unitlength}\raggedright $\phi_{\,2}$\end{minipage}}}%
    \put(0.18294427,1.24637743){\color[rgb]{0.08235294,0.58431373,0.74901961}\makebox(0,0)[lt]{\begin{minipage}{0.46390026\unitlength}\raggedright experimental\end{minipage}}}%
    \put(0.18294427,1.23280184){\color[rgb]{0.90196078,0.05490196,0.25098039}\makebox(0,0)[lt]{\begin{minipage}{0.46390026\unitlength}\raggedright model\end{minipage}}}%
    \put(0.11574508,1.19891109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46390026\unitlength}\raggedright $\omega_{\,\mathrm{max}}$\end{minipage}}}%
    \put(0.11574508,1.10654881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46390026\unitlength}\raggedright $\omega_{\,0}$\end{minipage}}}%
    \put(0.16274416,1.06955359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10821968\unitlength}\raggedright $0$\end{minipage}}}%
  \end{picture}%
\endgroup%

